Discovery of $\delta$ Sct Components in Eclipsing Binary Systems IQ CMa, AW Men and W Vol

We present the first evidence on the $\delta$~Sct type pulsations of the primary components of three eclipsing binaries IQ CMa, AW Men and W Vol in the TESS field. A comprehensive investigation of the binary properties is conducted. The light curves of the systems are analysed and the frequency analyses are performed to residual data. The systems are compared to the binaries of the same morphological types, and the primaries are examined in contrast to the $\delta$~Sct type pulsators. The results show that the systems are oscillating eclipsing Algol-type systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
